Towards Hexapod Gait Adaptation using Enumerative Encoding of Gaits: Gradient-Free Heuristics

The quest for the efficient adaptation of multilegged robotic systems to changing conditions is expected to render new insights into robotic control and locomotion. In this paper, we study the performance frontiers of the enumerative (factorial) encoding of hexapod gaits for fast recovery to conditions of leg failures. Our computational studies using five nature-inspired gradient-free optimization heuristics have shown that it is possible to render feasible recovery gait strategies that achieve minimal deviation to desired locomotion directives with a few evaluations (trials). For instance, it is possible to generate viable recovery gait strategies reaching 2.5 cm. (10 cm.) deviation on average with respect to a commanded direction with 40 - 60 (20) evaluations/trials. Our results are the potential to enable efficient adaptation to new conditions and to explore further the canonical representations for adaptation in robotic locomotion problems.

==> README.txt <==
2015 IEEE International Conference on Systems, Man, and Cybernetics
Hong Kong
October 10-13, 2015 
   
     Contents of Archive "IEEE_SMC2015_Paper_Format.zip"

This archive contains files detailing the formatting instructions, 
guidelines, and conventions for all technical paper submissions to
IEEE SMC 2015. A Microsoft Word template and a LaTeX template are
included (the latter with associated class/style files).

All authors should consult the Microsoft Word template since the
instructions, guidelines, and conventions are not specified in 
the LaTeX template files.  The following files are provided:

      README.txt:  This file.
 IEEESMC2015.doc:  MS Word template including all instructions
 IEEESMC2015.TeX:  LaTeX template source file with example content
    IEEEtran.cls:  LaTeX class file associated with IEEESMC2012.TeX
    fancyhdr.sty:  LaTeX style file associated with IEEESMC2012.TeX
 IEEESMC2015.pdf:  Sample PDF file resulting from IEEESMC2012.TeX
 nnnn_digest.ppt:  Sample PPT file for the 1-page digest

PAGE LIMIT: The maximum page limit is 8 inclusive of figures and
tables. The 7th and 8th page incur page charges to be paid during 
registration

LANGUAGE: The official language for the conference is English.
Less than satisfactory English usage may form the sole basis for 
rejection of a paper.  Authors whose native language is not English
are encouraged to check their papers for proper English spelling 
and grammar using tools such as English grammar checkers available 
with most word processing application software. Alternatively, 
proofreading support from a native English-speaking colleague 
or technical editor may suffice. Some authors may be interested 
in the paid service available at http://www.prof-editing.com/ieee/.

